See What I Need, Dream What I Want: A Navigation Foundation Model on a Self-Constructed Representation Space

What visual representation should a navigation policy act on? Navigation policies built on vision foundation models largely leave representation design to the encoders' pretraining objectives. We present RepresentNav, a navigation foundation model built on a self-constructed representation space: a visual representation constructed by the policy's own objectives from vision foundation models. RepresentNav builds this space with Representation Residuals, a compact three-layer transformer that attends over features spanning the full depth of multiple complementary vision foundation models, so that the policy learns to see what it needs for navigation. In the same space it dreams what it wants: before every action a latent chain-of-thought predicts the representation of the scene a moment ahead. The dream is trained end-to-end with the policy as a joint-embedding predictive architecture (JEPA), with a next-representation prediction loss and a regularizer on its targets. RepresentNav sets a new state of the art on VLNVerse, VLN-CE R2R, EVT-Bench, and two point-goal benchmarks, and its gains carry over to a physical robot amid clutter and moving people. On VLNVerse fine-grained, RepresentNav achieves 83.80% success, outperforming the previous state of the art by 20.05 percentage points, and on EVT-Bench distracted tracking it reaches 85.5% with a single camera (+10.1). With the same encoders, the self-constructed space clearly outperforms concatenating their outputs and learns to weight their layers unevenly, and a dream in it cuts collisions by a quarter. A single dreamed latent decodes into the depth, semantics, and 3D occupancy of the scene a moment ahead, more accurately than pretrained encoders applied to the real future frame, although occupancy is never supervised, and the rollout tracks the robot's own motion over the next second: the dream emerges as a compact latent world model.

==> README.txt <==
RepresentNav — original reference template, blue version

Main document: main.tex
Compiler: pdfLaTeX
Build: latexmk -pdf main.tex

This version directly reuses style.cls and the ByteSans font resources from
https://arxiv.org/src/2610.01939v2 (reference PDF: https://arxiv.org/pdf/2610.01939).
The class is unchanged except for replacing #8C1515 with #315D9C and replacing
the affiliation logo list with RepresentNav's actual affiliations.
The title page is generated by the original class's maketitle implementation.
The 17/20 pt title, 11.5/14 pt author override, 10/12 pt affiliations, abstract
box geometry, rules, margins, fonts, section headings and captions follow the
reference source. The original font binaries and metrics are included.

Paper text, equations, benchmark values, and original figure files are preserved.
Author order and contributions follow the RepresentNav project page.
The longer abstract naturally occupies more vertical space than the reference.
Table 1 is laid out as two full-width pages for legibility.

Both BibTeX databases and the precompiled main.bbl are included.
00README.json follows the reference's arXiv processor/font-file configuration.
No external fonts or shell escape are required.

Open main.tex as the main document in Overleaf. This package has been compiled
locally; check the PDF produced by arXiv when uploading.

